Ternary Quantized Polar Code Decoders: Analysis and Design

The performance of short polar codes under successive cancellation (SC) and SC list (SCL) decoding is analyzed for the case where the decoder messages are coarsely quantized. This setting is of particular interest for applications requiring low-complexity energy-efficient transceivers (e.g., internet-of-things or wireless sensor networks). We focus on the extreme case where the decoder messages are quantized with 3 levels. We show how under SCL decoding quantized log-likelihood ratios lead to a large inaccuracy in the calculation of path metrics, resulting in considerable performance losses with respect to an unquantized SCL decoder. We then introduce two novel techniques which improve the performance of SCL decoding with coarse quantization. The first technique consists of a modification of the final decision step of SCL decoding, where the selected codeword is the one maximizing the maximum-likelihood decoding metric within the final list. The second technique relies on statistical knowledge about the reliability of the bit estimates, obtained through a suitably modified density evolution analysis, to improve the list construction phase, yielding a higher probability of having the transmitted codeword in the list. The effectiveness of the two techniques is demonstrated through simulations.

==> figures/intro-problem-statement-capacities.dat <==
EsN0dB EsN0 C_AWGN C_BiAWGN C_Q3LBiAWGN C_Q2LBiAWGN EbN0_AWGN EbN0_BiAWGN EbN0_Q3LBiAWGN EbN0_Q2LBiAWGN
NaN NaN 0.0 0.0 0.0 0.0 NaN NaN NaN NaN
-15.0 0.03162277660168379 0.0449155 0.0442353 0.0361811 0.028630413200170457 0.7040504191578363 0.7148765036449124 0.8740136867503694 1.1045169477852845
-14.0 0.039810717055349734 0.0563209 0.0552591 0.0453057 0.03591037551382359 0.7068551293631624 0.7204373045407858 0.8787132094935016 1.108613220711789
-13.0 0.05011872336272722 0.0705524 0.0688989 0.0566543 0.04499857323487544 0.7103758817946266 0.7274241441115492 0.8846411192570948 1.113784721598317
-12.0 0.06309573444801933 0.0882715 0.0857063 0.0707257 0.056319466608141466 0.7147916875550923 0.7361854898416957 0.8921189107781093 1.1203183951834212
-11.0 0.07943282347242814 0.110273 0.106312 0.088106 0.07038294997010164 0.7203288517808362 0.747167050496916 0.9015597515768294 1.1285804801613295
-10.0 0.1 0.137504 0.131416 0.109471 0.08779323227006475 0.7272515708633932 0.7609423510074876 0.9134839363849787 1.1390399625837384
-9.0 0.12589254117941673 0.171069 0.161771 0.135577 0.10925328655715894 0.7359167422467936 0.7782145203986915 0.9285685712135298 1.1522998085147076
-8.0 0.15848931924611134 0.212245 0.198139 0.167242 0.13556071744981812 0.7467281643671764 0.7998895686670031 0.9476645773556364 1.169138982351439
-7.0 0.19952623149688797 0.262465 0.241227 0.205296 0.1675888840814831 0.760201289683912 0.8271305927482744 0.9718953681361935 1.1905696048425067
-6.0 0.251188643150958 0.323299 0.291594 0.250514 0.20624470198440636 0.7769545935835187 0.8614328249242371 1.0026930357223867 1.2179156154515414
-5.0 0.31622776601683794 0.396409 0.349514 0.303495 0.25239215985482 0.7977310455030989 0.9047642326683278 1.0419537917159687 1.2529223023359253
-4.0 0.3981071705534972 0.483475 0.41482 0.364504 0.3067292930335771 0.8234286582625725 0.9597106469155229 1.0921887566487534 1.2979105015246037
-3.0 0.5011872336272722 0.586104 0.486714 0.433274 0.36960827369514637 0.8551165554701423 1.0297366289592498 1.1567443087452103 1.355995710314246
-2.0 0.6309573444801932 0.705719 0.563598 0.50878 0.4407969482343631 0.894063139125053 1.119516649243243 1.2401378679983357 1.4314013447859117
-1.0 0.7943282347242815 0.843444 0.642968 0.589042 0.5192003741936386 0.9417676036871226 1.235408659100113 1.3485086542628226 1.5299068995432434
0.0 1.0 1.0 0.721452 0.671003 0.6025969807153304 1.0 1.3860936001286295 1.4903063026543846 1.6594839204353806
1.0 1.2589254117941673 1.17564 0.795073 0.750697 0.6874946770828816 1.0708426149111694 1.5834085823492525 1.6770087156258349 1.8311784130983115
2.0 1.5848931924611136 1.3701 0.859803 0.823575 0.7692613531609257 1.1567719089563635 1.8433213101851396 1.9244066326213323 2.0602792353323407
3.0 1.9952623149688795 1.58268 0.912352 0.885377 0.8426895797121207 1.2606858714136018 2.1869435425897894 2.2535736923015617 2.3677310874669892
4.0 2.51188643150958 1.81225 0.951008 0.93306 0.9030502372271797 1.3860595566337868 2.6412884344922234 2.69209529023812 2.7815578003969526
5.0 3.1622776601683795 2.05737 0.976177 0.965809 0.9474252755486725 1.5370485912443457 3.2394511038145537 3.2742267468706334 3.3377594431782946
6.0 3.9810717055349722 2.31646 0.990264 0.985236 0.975756993670695 1.7186015323100645 4.020212494380258 4.040729028917917 4.079982753245354
7.0 5.011872336272722 2.58781 0.996797 0.994837 0.9908978995340544 1.9367234597102267 5.027976946432144 5.0378829258187245 5.057909940700685
8.0 6.309573444801933 2.86979 0.999197 0.998615 0.9973659702524302 2.198618520798363 6.314644104017459 6.318324323990661 6.326236941094952
9.0 7.943282347242816 3.1608 0.999857 0.999734 0.9994517860093043 2.5130607274243277 7.944418399073883 7.9453958225316095 7.947639354329863
10.0 10.0 3.45943 0.999983 0.999966 0.9999247992382719 2.8906496156881336 10.00017000289005 10.000340011560393 10.00075206417308
11.0 12.589254117941675 3.76439 0.999999 0.999998 0.9999939088218289 3.344301232853576 12.589266707208383 12.589279296500267 12.589330801798644
12.0 15.848931924611133 4.07459 1.0 1.0 0.9999997463082563 3.8896998040566375 15.848931924611133 15.848931924611133 15.84893594535533
13.0 19.952623149688797 4.38906 1.0 1.0 0.9999999954350614 4.54599006386078 19.952623149688797 19.952623149688797 19.9526232407713
14.0 25.118864315095795 4.70702 1.0 1.0 0.9999999999714928 5.336468575679686 25.118864315095795 25.118864315095795 25.118864315811862
15.0 31.622776601683793 5.02781 1.0 1.0 0.9999999999999543 6.289572716885442 31.622776601683793 31.622776601683793 31.62277660168524
16.0 39.810717055349734 5.35088 1.0 1.0 1.0 7.44003174344215 39.810717055349734 39.810717055349734 39.810717055349734
17.0 50.11872336272722 5.67578 1.0 1.0 1.0 8.830279426392007 50.11872336272722 50.11872336272722 50.11872336272722
18.0 63.09573444801933 6.00216 1.0 1.0 1.0 10.512171359647082 63.09573444801933 63.09573444801933 63.09573444801933
19.0 79.43282347242814 6.32971 1.0 1.0 1.0 12.549204224589774 79.43282347242814 79.43282347242814 79.43282347242814
20.0 100.0 6.65821 1.0 1.0 1.0 15.019051667039639 100.0 100.0 100.0

==> figures/intro-problem-statement-q3.dat <==
EsN0dB EsN0 C_BiAWGN R_3L_UB R_3L_LB R_3L_AVG EbN0_3L_UB EbN0_3L_LB EbN0_3L_AVG
NaN NaN 0.0 0.0 0.0 0.0 NaN NaN NaN
-15.0 0.03162277660168379 0.0442353 0.01810843799260928 0.017513153394397983 0.017810795693503634 1.7463006259617868 1.8056586320884462 1.775483653053074
-14.0 0.039810717055349734 0.0552591 0.023776828652293303 0.023050075539214968 0.023413452095754135 1.6743493271340855 1.7271404159877906 1.7003352129594391
-13.0 0.05011872336272722 0.0688989 0.031178646606418434 0.030294166584062823 0.03073640659524063 1.6074694965242584 1.6544017880027673 1.6305980078519602
-12.0 0.06309573444801933 0.0857063 0.040819903413196246 0.03974756124656711 0.04028373232988168 1.545710037805277 1.58741146548881 1.5662832314377224
-11.0 0.07943282347242814 0.106312 0.053316537734812 0.05202287317221687 0.05266970545351443 1.4898346150591097 1.5268826696571176 1.5081311503162758
-10.0 0.1 0.131416 0.06943490090168886 0.06788368544898649 0.06865929317533767 1.440197922102424 1.4731079984622877 1.4564670764178487
-9.0 0.12589254117941673 0.161771 0.09004692694327689 0.0882014075184649 0.0891241672308709 1.3980770410823682 1.4273302968896637 1.412552230118454
-8.0 0.15848931924611134 0.198139 0.11631799171593396 0.11414153984506854 0.11522976578050126 1.362552060159069 1.3885332146494502 1.375419954840612
-7.0 0.19952623149688797 0.241227 0.14922085784063507 0.14668483751424788 0.1479528476774415 1.3371202550649994 1.3602376010915749 1.3485798660116626
-6.0 0.251188643150958 0.291594 0.1902635520228377 0.1873480269405247 0.1888057894816812 1.3202142001470012 1.3407594798460307 1.33040752532289
-5.0 0.31622776601683794 0.349514 0.2402032278566343 0.23691026351528027 0.2385567456859573 1.316500901501536 1.3347997732333021 1.3255871893605093
-4.0 0.3981071705534972 0.41482 0.29993107224298077 0.29628930203956166 0.29811018714127124 1.3273288678506168 1.343643418149267 1.3354363175950055
-3.0 0.5011872336272722 0.486714 0.3696618365750051 0.3657359529995768 0.36769889478729095 1.3557992306451694 1.370352653374092 1.363037095657311
-2.0 0.6309573444801932 0.563598 0.44872014261147214 0.4446174756570498 0.446668809134261 1.4061266356534226 1.4191015401447569 1.4125842941734001
-1.0 0.7943282347242815 0.642968 0.5352097062142673 0.5310817684467006 0.533145737330484 1.4841439262057738 1.4956797275258005 1.4898894975725876
0.0 1.0 0.721452 0.625224074288556 0.6212519267006007 0.6232380004945783 1.5994265754048298 1.6096529556228305 1.6045234713005905
1.0 1.2589254117941673 0.795073 0.7151087692776186 0.7115027872597314 0.7133057782686749 1.7604670308628658 1.7693892902974693 1.7649168843827567
2.0 1.5848931924611136 0.859803 0.7976069550894558 0.7945307107668965 0.7960688329281762 1.9870603965374896 1.9947538477541589 1.9908996897057363
3.0 1.9952623149688795 0.912352 0.8688274968579225 0.8664244467738194 0.867625971815871 2.2964999636690373 2.30286936431486 2.299680253684611
4.0 2.51188643150958 0.951008 0.923452014646014 0.921734391469132 0.922593203057573 2.720104988316539 2.725173818789532 2.722637044349469
5.0 3.1622776601683795 0.976177 0.9612802533859801 0.9602075492032061 0.9607439012945931 3.289652158181428 3.293327221591293 3.2914886640521384
6.0 3.9810717055349722 0.990264 0.9833849240580225 0.9827968892177595 0.983090906637891 4.048335100671197 4.050757332681058 4.049545854462215
7.0 5.011872336272722 0.996797 0.9942575139637321 0.9939895635994078 0.9941235387815699 5.040819169967612 5.0421780266221985 5.041498506730296
8.0 6.309573444801933 0.999197 0.9984767565371765 0.9983768619526661 0.9984268092449213 6.319199123557172 6.319831403605862 6.319515247766298
9.0 7.943282347242816 0.999857 0.9997129733142219 0.9996847505096204 0.9996988619119211 7.945562935838931 7.9457872526248705 7.945675092648711
10.0 10.0 0.999983 0.9999641583659545 0.9999580065138862 0.9999610824399203 10.000358429187143 10.000419952496408 10.000389190747152
11.0 12.589254117941675 0.999999 0.9999974036585537 0.999996550282228 0.9999969769703909 12.589286804028783 12.589297547465161 12.58929217574468
12.0 15.848931924611133 1.0 0.9999999016903321 0.9999998346647107 0.9999998681775214 15.84893348271452 15.848934544999311 15.848934013856898
13.0 19.952623149688797 1.0 0.999999998434692 0.9999999968981945 0.9999999976664433 19.9526231809208 19.952623211577954 19.952623196249373
14.0 25.118864315095795 1.0 1.0000000018538653 1.000000003707732 1.0000000027807987 25.118864268528803 25.118864221961783 25.11886424524529
15.0 31.622776601683793 1.0 0.999999999999988 0.9999999999999759 0.999999999999982 31.622776601684173 31.622776601684553 31.62277660168436
16.0 39.810717055349734 1.0 1.0 1.0 1.0 39.810717055349734 39.810717055349734 39.810717055349734
17.0 50.11872336272722 1.0 1.0 1.0 1.0 50.11872336272722 50.11872336272722 50.11872336272722
18.0 63.09573444801933 1.0 1.0 1.0 1.0 63.09573444801933 63.09573444801933 63.09573444801933
19.0 79.43282347242814 1.0 1.0 1.0 1.0 79.43282347242814 79.43282347242814 79.43282347242814
20.0 100.0 1.0 1.0 1.0 1.0 100.0 100.0 100.0


==> figures/main-01-q3biawgn-q3llrs-C_own_Q3LBiAWGN_Q3LLLR_EbN045_001_31-L32.dat <==
EbN0dB ANY ListError ListError_rate ListError_ci_wilson ListError_ci_wilson_rel MLError MLError_rate MLError_ci_wilson MLError_ci_wilson_rel PMError PMError_rate PMError_ci_wilson PMError_ci_wilson_rel
1.0 19200 14270 0.7432291666666667 0.0061788790908279285 0.008313558412326295 4429 0.23067708333333334 0.005958491556034385 0.025830444316066875 15354 0.7996875 0.005661096353615658 0.007079135729413874
1.25 19200 12181 0.6344270833333333 0.006811507864565107 0.010736470815175278 3288 0.17125 0.005328710806130575 0.03111655945185737 13488 0.7025 0.006466022120443603 0.0092043019508094
1.5 19200 10057 0.5238020833333333 0.007063817473708242 0.013485661280222556 2174 0.11322916666666667 0.0044824099811476515 0.039587061471037216 11558 0.6019791666666666 0.006923210432403861 0.011500747560317888
1.75 19200 7961 0.41463541666666665 0.006968025588594088 0.016805186697777478 1465 0.07630208333333334 0.003755828981843266 0.04922315116135884 9447 0.49203125 0.007070935340963788 0.014370907012438313
2.0 19200 5851 0.30473958333333334 0.006510405169772032 0.021363831697081354 1012 0.052708333333333336 0.0031616770267366965 0.05998438627800847 7376 0.38416666666666666 0.006879484764569859 0.017907552532502886
2.25 19200 4120 0.21458333333333332 0.005806722329408056 0.027060453573940456 644 0.033541666666666664 0.0025482220579579307 0.07597183775278303 5476 0.28520833333333334 0.006386202562525454 0.022391360336100934
2.5 19200 2787 0.14515625 0.00498272970118187 0.03432666317283528 394 0.020520833333333332 0.0020074900297384858 0.09782692530705311 3885 0.20234375 0.0056824894910694704 0.028083345747370356
2.75 19200 1670 0.08697916666666666 0.003986605561487613 0.04583402801231268 208 0.010833333333333334 0.0014673902134436426 0.1354514043178747 2589 0.13484375 0.004831414993743328 0.03582972880643951
3.0 19200 1052 0.05479166666666667 0.003219950735647363 0.05876716171523704 114 0.0059375 0.001091087976471585 0.1837621855110038 1699 0.08848958333333333 0.004017723876709662 0.045403353992245744
3.25 38400 1180 0.030729166666666665 0.001726741154195388 0.05619225450940924 143 0.0037239583333333335 0.0006112208803469945 0.16413204059667544 2121 0.055234375 0.0022851663823916317 0.04137217778587395
3.5 57600 967 0.016788194444444446 0.0010496889853911227 0.06252542456931609 92 0.0015972222222222223 0.00032780086481574267 0.20523184579768236 1966 0.034131944444444444 0.0014830817140909693 0.04345142763562555
3.75 96000 873 0.00909375 0.0006008026101445761 0.06606764097809772 86 0.0008958333333333333 0.00019029867280155618 0.21242642545289991 1906 0.019854166666666666 0.0008826445850702724 0.04445639043375979
4.0 153600 629 0.004095052083333333 0.0003196104166128676 0.0780479491124586 44 0.00028645833333333333 8.554767161251079e-5 0.2986391445382195 1676 0.010911458333333334 0.0005196780274878503 0.047626816838981983
4.25 268800 536 0.0019940476190476192 0.00016879480304351108 0.08464933406361151 39 0.00014508928571428572 4.6089793564070154e-5 0.31766503871851426 1577 0.005866815476190476 0.00028879636041805523 0.049225403728835285
4.5 518400 462 0.0008912037037037037 8.131423406981171e-5 0.0912409068004121 29 5.594135802469136e-5 2.069426019952595e-5 0.36992774094600867 1596 0.0030787037037037037 0.00015085710657574065 0.04900020303813531
4.75 940800 396 0.0004209183673469388 4.149916727872933e-5 0.0985919610500721 23 2.4447278911564625e-5 1.0197622365896304e-5 0.4171270922537062 1538 0.0016347789115646258 8.166118079118269e-5 0.049952431006726056
5.0 1843200 364 0.0001974826388888889 2.0312473056036967e-5 0.10285700642002016 12 6.510416666666667e-6 3.8281645587601846e-6 0.5880060762255643 1539 0.0008349609375 4.17115385198692e-5 0.049956275373504166
5.25 3859200 287 7.436774461028192e-5 8.618042698928204e-6 0.1158841476784102 7 1.8138474295190712e-6 1.432931573397807e-6 0.7899956468652596 1540 0.0003990464344941957 1.9932761802318132e-5 0.049950983342536455
5.5 8563200 253 2.9545029895366218e-5 3.6475092243509116e-6 0.12345593276664714 3 3.5033632286995514e-7 4.555009188715079e-7 1.3001818228268323 1539 0.00017972253363228698 8.981224662253877e-6 0.04997272451449799


==> figures/main-01-q3biawgn-unqllrs-C_own_Q3LBiAWGN_Q3LLLR_EbN045_001_31-L32.dat <==
EbN0dB ANY ListError ListError_rate ListError_ci_wilson ListError_ci_wilson_rel MLError MLError_rate MLError_ci_wilson MLError_ci_wilson_rel PMError PMError_rate PMError_ci_wilson PMError_ci_wilson_rel
1.0 19200 7324 0.38145833333333334 0.006870251480996933 0.01801048995564461 9755 0.5080729166666667 0.007070911708485904 0.013917119918291067 10525 0.5481770833333334 0.007038935508363453 0.012840623445185587
1.25 19200 5031 0.26203125 0.006219711846775902 0.02373652702407023 7462 0.38864583333333336 0.006894261099638807 0.017739186962351258 8100 0.421875 0.00698499132359301 0.016557016470738987
1.5 19200 3104 0.16166666666666665 0.0052073564722974605 0.03221045240596367 5450 0.2838541666666667 0.006377058021510568 0.022465965873945486 5815 0.3028645833333333 0.0064990941381091695 0.021458745907428384
1.75 19200 1675 0.08723958333333333 0.003991996248825753 0.045759001777584754 3721 0.19380208333333335 0.0055909825291872665 0.028848928933188796 3951 0.20578125 0.005718182191372311 0.027787673519197257
2.0 19200 836 0.043541666666666666 0.002887784507229972 0.06632232361102328 2395 0.12473958333333333 0.004674001234776985 0.037470072529318624 2522 0.13135416666666666 0.004778119892955787 0.036375853269132084
2.25 19200 361 0.018802083333333334 0.001923480709198323 0.10230146708201607 1417 0.07380208333333334 0.0036988236552121263 0.05011814691607115 1493 0.07776041666666667 0.003788533643939197 0.04872059341167621
2.5 38400 301 0.007838541666666667 0.000883391121678325 0.11269840223404545 1732 0.04510416666666667 0.0020761532348969863 0.04603018719402094 1795 0.04674479166666667 0.0021117381576832837 0.04517590264904629
2.75 76800 239 0.0031119791666666665 0.00039470153773167794 0.1268329627522714 1854 0.024140625 0.0010857675302014282 0.04497677795009153 1889 0.024596354166666667 0.0010957070353081785 0.04454753854508634
3.0 134400 131 0.000974702380952381 0.00016743875481474218 0.17178449348932326 1674 0.012455357142857143 0.000593098192065864 0.047617919362994095 1675 0.01246279761904762 0.0005932729791205478 0.04760351545898604
3.25 249600 69 0.0002764423076923077 6.567071358650622e-5 0.23755666827814426 1581 0.006334134615384616 0.00031133190999770694 0.049151451445558283 1649 0.006606570512820513 0.0003179091653487192 0.048120150194687884
3.5 537600 39 7.254464285714286e-5 2.3045877365022495e-5 0.31767855567784853 1528 0.0028422619047619047 0.00014235546598215397 0.05008527389529187 1550 0.002883184523809524 0.00014337303262593968 0.049727317638519467
3.75 1248000 17 1.3621794871794872e-5 6.655724726896565e-6 0.4886084975980537 1592 0.0012756410256410256 6.264200176802683e-5 0.04910629284327732 1549 0.0012411858974358974 6.17918119091615e-5 0.049784494036561364
4.0 2880000 11 3.819444444444444e-6 2.353613213979133e-6 0.616218732387264 1499 0.0005204861111111111 2.635056440988794e-5 0.05062683489024501 1537 0.0005336805555555556 2.6682083265818522e-5 0.04999635641220387
4.25 7065600 1 1.4153079710144927e-7 3.8839990865279696e-7 2.7442783945772025 1497 0.00021187160326086957 1.0735220554292657e-5 0.05066851993881776 1540 0.00021795742753623188 1.0888178259875048e-5 0.049955527475956586
4.5 18931200 2 1.0564570655848547e-7 1.78136543783809e-7 1.6861692688400223 1526 8.06076741041244e-5 4.045518889002505e-6 0.050187763559295044 1538 8.124154834347533e-5 4.061382853161801e-6 0.04999145063054401


==> figures/main-03-q3biawgn-epmuq3llr01s-C_own_Q3LBiAWGN_Q3LLLR_EbN045_001_31-L32.dat <==
EbN0dB ANY MLInListError MLInListError_rate MLInListError_ci_wilson MLInListError_ci_wilson_rel
1.0 19200 13556 0.7060416666666667 0.006443605638163327 0.009126381547118314
1.25 19200 11532 0.600625 0.006927172262617738 0.011533273278031615
1.5 19200 9452 0.4922916666666667 0.0070709930790718535 0.014363422251182775
1.75 19200 7126 0.37114583333333334 0.006833014935626013 0.018410593146789146
2.0 19200 5162 0.26885416666666667 0.006270962600058339 0.023324773715831092
2.25 19200 3472 0.18083333333333335 0.005443989306163533 0.0301050099880011
2.5 19200 2224 0.11583333333333333 0.004526978660600725 0.0390818301634595
2.75 38400 2716 0.07072916666666666 0.0025644843390363412 0.0362578050879954
3.0 38400 1516 0.03947916666666667 0.0019481732170780533 0.04934686776767628
3.25 76800 1605 0.0208984375 0.0010119456497665947 0.04842207221313052
3.5 153600 1527 0.00994140625 0.0004962972431076471 0.04992223742065134
3.75 307200 1603 0.005218098958333334 0.0002548536568616437 0.04884032650523827
4.0 672000 1549 0.002305059523809524 0.00011469482223474233 0.04975785703146988
4.25 1574400 1556 0.0009883130081300812 4.9098037234491366e-5 0.04967863099099178
4.5 3360000 1542 0.00045892857142857145 2.290836380970123e-5 0.049917057328531855
4.75 7680000 1539 0.000200390625 1.0013961541398783e-5 0.0499722057426528
5.0 18374400 1538 8.370341344479276e-5 4.184449887113578e-6 0.049991388820402945


==> figures/main-03-q3biawgn-q3llrs-C_own_Q3LBiAWGN_Q3LLLR_EbN045_001_31-L32.dat <==
EbN0dB ANY MLInListError MLInListError_rate MLInListError_ci_wilson MLInListError_ci_wilson_rel
1.0 19200 14421 0.75109375 0.006115636129770375 0.008142307308202704
1.25 19200 12347 0.6430729166666667 0.0067761927174468575 0.010537207432978025
1.5 19200 10253 0.5340104166666667 0.007055457568835853 0.013212209628562212
1.75 19200 8157 0.42484375 0.006991503130964873 0.01645664583971136
2.0 19200 6056 0.3154166666666667 0.006572405457274956 0.02083721677339484
2.25 19200 4218 0.2196875 0.00585624016788044 0.026657138744263738
2.5 19200 2864 0.14916666666666667 0.005039207915447196 0.03378239943316556
2.75 19200 1760 0.09166666666666666 0.004082040678822223 0.044531352859878796
3.0 38400 2107 0.05486979166666667 0.002278054927161374 0.041517469958707524
3.25 57600 1865 0.032378472222222225 0.0014458137015166902 0.04465354917284791
3.5 96000 1661 0.017302083333333333 0.0008250685299348831 0.04768607999623647
3.75 192000 1662 0.00865625 0.0004144769070620127 0.04788180875806644
4.0 345600 1544 0.0044675925925925924 0.00022241521490142625 0.04978413100384256
4.25 748800 1558 0.0020806623931623933 0.00010324131972999801 0.049619448147511236
4.5 1689600 1542 0.0009126420454545455 4.554601956489834e-5 0.04990567746877577
4.75 3494400 1538 0.00044013278388278386 2.199891008569326e-5 0.04998243914398344
5.0 8294400 1539 0.000185546875 9.272255743578892e-6 0.049972578323288344
5.25 20697600 1539 7.435644712430426e-5 3.7159908926231355e-6 0.04997536913525446


==> figures/main-09-biawgn-unqllrs-C_rm_37_256-L128.dat <==
EbN0dB ANY ListError ListError_rate ListError_ci_wilson ListError_ci_wilson_rel MLError MLError_rate MLError_ci_wilson MLError_ci_wilson_rel PMError PMError_rate PMError_ci_wilson PMError_ci_wilson_rel
1.0 192000 5514 0.02871875 0.0007471210504730203 0.026015096425611152 3027 0.015765625 0.0005572776381662722 0.03534764008190429 8915 0.04643229166666667 0.0009412546299559344 0.02027155232210201
1.25 192000 3232 0.016833333333333332 0.0005755207985900564 0.03418935437168652 1670 0.008697916666666666 0.00041546394119196587 0.047765914196920625 5336 0.027791666666666666 0.0007353158545190253 0.02645814169183899
1.5 192000 1798 0.009364583333333334 0.00043093818294311916 0.04601787048113397 864 0.0045 0.000299547698900085 0.06656615531113 2964 0.0154375 0.0005515416955838838 0.035727397284785994
1.75 192000 945 0.004921875 0.0003131931907920584 0.06363290225616425 433 0.0022552083333333335 0.0002124134557777913 0.09418795267745017 1586 0.008260416666666666 0.0004049758414799339 0.04902607917033248
2.0 384000 933 0.0024296875 0.00015579626269741556 0.06412193448639611 380 0.0009895833333333334 9.95740037338307e-5 0.10062215114155523 1588 0.004135416666666667 0.0002030381875468519 0.04909739547732439
2.25 960000 967 0.0010072916666666668 6.34882376784875e-5 0.0630286537449307 379 0.00039479166666666666 3.9789340461513956e-5 0.10078566449354459 1648 0.0017166666666666667 8.283527935610224e-5 0.04825356078996247
2.5 2112000 875 0.00041429924242424244 2.7460833835741022e-5 0.06628260692695433 374 0.00017708333333333335 1.7968660838891497e-5 0.10147008473726962 1591 0.000753314393939394 3.7013823929605606e-5 0.049134629880155274
2.75 5184000 838 0.00016165123456790122 1.0950310222532282e-5 0.06774034390645269 359 6.925154320987654e-5 7.173037831353301e-6 0.10357946550901258 1573 0.00030343364197530867 1.499760108757395e-5 0.04942629627335242


==> figures/main-09-q3biawgn-q3llrs-C_rm_37_256-L128.dat <==
EbN0dB ANY ListError ListError_rate ListError_ci_wilson ListError_ci_wilson_rel MLError MLError_rate MLError_ci_wilson MLError_ci_wilson_rel PMError PMError_rate PMError_ci_wilson PMError_ci_wilson_rel
1.0 192000 116671 0.6076614583333333 0.002184050399701873 0.003594189445044267 3643 0.018973958333333332 0.0006103435403282094 0.03216743336344118 128344 0.6684583333333334 0.0021057552769306294 0.0031501668420080473
1.25 192000 103642 0.5398020833333333 0.0022294140938594774 0.004130058335626673 2267 0.011807291666666667 0.00048326551757296943 0.04092941304543896 115341 0.600734375 0.002190652534867262 0.003646624241982593
1.5 192000 90269 0.47015104166666666 0.0022325226391651794 0.004748522158434396 1418 0.007385416666666667 0.00038310931375365275 0.051873757574542545 101783 0.5301197916666667 0.002232449860873346 0.004211217720912947
1.75 192000 77322 0.40271875 0.0021937728080341687 0.0054474066778221 868 0.004520833333333333 0.0003002363858992635 0.06641173512979101 88207 0.45941145833333336 0.0022291303793439965 0.00485214362617533
2.0 192000 63788 0.3322291666666667 0.002106853145950417 0.006341565874811563 435 0.002265625 0.00021290125833192325 0.09397021057409027 73507 0.3828489583333333 0.0021742567786043536 0.005679150305304745
2.25 192000 51652 0.2690208333333333 0.0019835709878657233 0.00737329880101872 260 0.0013541666666666667 0.00016479358008485766 0.12169372067804873 60092 0.31297916666666664 0.0020741706633301982 0.006627184439848867
2.5 192000 39930 0.20796875 0.001815405141462155 0.008729220815445372 141 0.000734375 0.00012158256852936579 0.1655592422527534 47099 0.24530729166666668 0.001924610897044076 0.00784571418145741
2.75 192000 30110 0.15682291666666667 0.0016265564584941662 0.010371930920985716 86 0.00044791666666666667 9.517233105638943e-5 0.2124777623584508 36016 0.18758333333333332 0.001746185716848577 0.009308853221760517
3.0 192000 21660 0.1128125 0.0014151221826688705 0.0125440193477573 43 0.00022395833333333333 6.767517637051896e-5 0.3021775317009219 26153 0.13621354166666666 0.001534331980361117 0.011264166261206535
3.25 192000 14990 0.07807291666666667 0.0012000804101603899 0.015371276767898255 25 0.00013020833333333333 5.2008534104029315e-5 0.39942554191894514 18322 0.09542708333333333 0.00131421665218455 0.013771946142311626
3.5 192000 9903 0.051578125 0.0009893558523562276 0.01918169480484658 13 6.770833333333333e-5 3.814006181826799e-5 0.5632993745467273 12263 0.06386979166666666 0.0010937821034472368 0.01712518664779169
3.75 192000 6239 0.03249479166666667 0.0007931673860704391 0.02440906204929064 4 2.0833333333333333e-5 2.2735308656526876e-5 1.09129481551329 7785 0.040546875 0.0008822979320218383 0.021759948997841096
4.0 192000 3697 0.019255208333333333 0.0006147611208721286 0.03192700438394609 0 0.0 1.0003966503970199e-5 Inf 4647 0.024203125 0.0006874770223195465 0.028404473485120065
4.25 192000 2224 0.011583333333333333 0.00047871653070223505 0.041328045816020294 0 0.0 1.0003966503970199e-5 Inf 2857 0.014880208333333334 0.0005416514138480106 0.03640079505033883
4.5 192000 1154 0.0060104166666666665 0.0003458770200499201 0.05754626330119988 1 5.208333333333333e-6 1.429281996330617e-5 2.7442214329547845 1536 0.008 0.0003985973642387442 0.049824670529843025
4.75 576000 1733 0.0030086805555555557 0.0001414804167284803 0.04702407388090285 0 0.0 3.334699981625956e-6 Inf 2274 0.003947916666666666 0.00016197910669991025 0.0410290085572332
5.0 960000 1362 0.00141875 7.53210976500924e-5 0.05308976045821491 0 0.0 2.0008253266973175e-6 Inf 1843 0.0019197916666666667 8.75874403807958e-5 0.045623408988368946
5.25 1728000 1085 0.0006278935185185185 3.736647193580622e-5 0.05951084194015958 0 0.0 1.1115716028857235e-6 Inf 1557 0.0009010416666666666 4.47500936840139e-5 0.04966484385740271
5.5 4416000 1054 0.00023867753623188406 1.441427888944457e-5 0.06039227284230286 0 0.0 4.3496338972931203e-7 Inf 1597 0.0003616394927536232 1.7739081912150173e-5 0.049051838274298785
5.75 10560000 965 9.138257575757576e-5 5.76835302995106e-6 0.06312311709459398 0 0.0 1.818938732231531e-7 Inf 1563 0.00014801136363636365 7.339606024248749e-6 0.04958812515423339
6.0 28032000 894 3.1892123287671236e-5 2.091688067945939e-6 0.06558635337881494 0 0.0 6.852168010727431e-8 Inf 1541 5.497288812785388e-5 2.745532616896315e-6 0.04994339410567002


==> figures/main-09-q3biawgn-unqllrs-C_rm_37_256-L128.dat <==
EbN0dB ANY ListError ListError_rate ListError_ci_wilson ListError_ci_wilson_rel MLError MLError_rate MLError_ci_wilson MLError_ci_wilson_rel PMError PMError_rate PMError_ci_wilson PMError_ci_wilson_rel
1.0 192000 20145 0.104921875 0.001370792836980259 0.01306489077687812 17303 0.09011979166666667 0.0012808911128026185 0.014213205435941902 33066 0.17221875 0.001688894010455835 0.009806679066337637
1.25 192000 13962 0.07271875 0.0011615604513598482 0.015973328080582355 11446 0.05961458333333333 0.0010591204194440144 0.01776612969886867 23603 0.12293229166666667 0.0014687787853382786 0.011947867931404885
1.5 192000 9220 0.04802083333333333 0.0009564209810653602 0.019916792664267803 7392 0.0385 0.0008606590048339032 0.02235477934633515 16225 0.08450520833333333 0.0012441721749676885 0.014723023580511323
1.75 192000 5754 0.02996875 0.0007627132749792901 0.02545028654779696 4526 0.023572916666666666 0.0006786885488785592 0.028791029912656512 10385 0.05408854166666666 0.0010118027973462032 0.018706416667353974
2.0 192000 3361 0.017505208333333334 0.0005866899970975221 0.0335151679389242 2597 0.013526041666666667 0.0005167807523193278 0.03820635519650017 6348 0.0330625 0.0007998301798510535 0.02419146101628895
2.25 192000 1839 0.009578125 0.0004357742853526428 0.045496825876948026 1418 0.007385416666666667 0.00038310931375365275 0.051873757574542545 3696 0.01925 0.000614679625745309 0.03193140912962644
2.5 192000 1007 0.005244791666666667 0.00032324148259657066 0.06163094802238487 698 0.0036354166666666666 0.0002693907431727794 0.07410175170368717 2047 0.010661458333333334 0.00045949468483007846 0.04309867097575724
2.75 384000 956 0.0024895833333333332 0.00015769820472615102 0.0633432119402113 723 0.0018828125 0.00013720477261429487 0.07287224437605704 2015 0.005247395833333333 0.00022857018972936697 0.0435587855365146
3.0 768000 897 0.00116796875 7.643068879496747e-5 0.06543898438632667 644 0.0008385416666666667 6.478542498060271e-5 0.07725963724394858 1963 0.0025559895833333333 0.00011295451048696156 0.04419208561079291
3.25 1536000 696 0.000453125 3.367980276078915e-5 0.07432784057553468 587 0.0003821614583333333 3.0935343467949145e-5 0.08094836042039164 1673 0.0010891927083333333 5.2179492543315456e-5 0.04790657534162136
3.5 3456000 622 0.00017997685185185185 1.4153799863691042e-5 0.07864233493394894 495 0.00014322916666666667 1.2629155532929647e-5 0.0881744677208179 1542 0.00044618055555555557 2.2272163016208157e-5 0.0499173770324354


==> figures/main-10-q3biawgn-q3llrs-C_rm_37_256-L128.dat <==
EbN0dB ANY MLInListError MLInListError_rate MLInListError_ci_wilson MLInListError_ci_wilson_rel
1.0 19200 11542 0.6011458333333334 0.006925655017038306 0.011520756916230763
1.25 19200 10345 0.5388020833333333 0.00705051074119564 0.013085529843495048
1.5 19200 9047 0.47119791666666666 0.007060092936334674 0.01498328555074895
1.75 19200 7620 0.396875 0.006919814945487507 0.017435754193354348
2.0 19200 6430 0.33489583333333334 0.006675242327317284 0.019932294352176028
2.25 19200 5077 0.2644270833333333 0.0062379263038472845 0.023590345683251503
2.5 19200 4007 0.20869791666666668 0.005747970686502091 0.027542060689004277
2.75 19200 3052 0.15895833333333334 0.005171901060843366 0.03253620588735014
3.0 19200 2274 0.1184375 0.004570816079184636 0.03859264235723176
3.25 19200 1532 0.07979166666666666 0.00383343674376974 0.04804307146238839
3.5 38400 1997 0.05200520833333333 0.002221178910961468 0.04271070114217345
3.75 57600 1947 0.03380208333333334 0.0014761533606283037 0.04367048462875721
4.0 76800 1516 0.019739583333333335 0.000984087581506797 0.04985351336393272
4.25 134400 1544 0.011488095238095238 0.0005698959702085553 0.049607524867894964
4.5 268800 1591 0.00591889880952381 0.00029006706400094704 0.049006930737557866
4.75 499200 1570 0.0031450320512820514 0.0001553735823246909 0.049402861335341205
5.0 1094400 1543 0.001409904970760234 7.032186155393145e-5 0.04987702221945728
5.25 2438400 1540 0.0006315616797900262 3.1543441667589464e-5 0.04994514815730529
5.5 6105600 1541 0.00025239124737945495 1.2604025722534554e-5 0.04993844221382671
5.75 16512000 1538 9.314437984496124e-5 4.656394830749601e-6 0.04999115178500482


==> figures/main-10-q3biawgn-q3llrs-epmu-C_rm_37_256-L128.dat <==
EbN0dB ANY MLInListError MLInListError_rate MLInListError_ci_wilson MLInListError_ci_wilson_rel
1.0 19200 6718 0.34989583333333335 0.006745702386493013 0.019279173239158356
1.25 19200 5612 0.29229166666666667 0.006432894735988454 0.022008478070381025
1.5 19200 4405 0.22942708333333334 0.005947154398888736 0.0259217626466887
1.75 19200 3328 0.17333333333333334 0.005354274332382417 0.030890044225283173
2.0 19200 2558 0.13322916666666668 0.0048068924992134 0.03607988115124991
2.25 19200 1753 0.09130208333333334 0.004074736792485308 0.04462917650639926
2.5 38400 2463 0.064140625 0.002450808409842311 0.038209924051134686
2.75 38400 1600 0.041666666666666664 0.001999105238622362 0.04797852572693669
3.0 76800 1984 0.025833333333333333 0.001122195364129922 0.04343982054696473
3.25 96000 1517 0.015802083333333335 0.0007891164688324946 0.04993749572044791
3.5 172800 1563 0.009045138888888889 0.0004465228703876412 0.04936606014266436
3.75 326400 1553 0.00475796568627451 0.0002361488202311742 0.04963230838599823
4.0 633600 1547 0.0024416035353535355 0.00012155915898954557 0.0497866083618462
4.25 1344000 1548 0.0011517857142857143 5.7362176672199023e-5 0.04980282005648287
4.5 3014400 1538 0.0005102176220806794 2.55010232817211e-5 0.04998067918102737
4.75 6988800 1539 0.00022020947802197803 1.1004243796611742e-5 0.049971708281845446

